SpectraSentinel: LightWeight Dual-Stream Real-Time Drone Detection, Tracking and Payload Identification

The proliferation of drones in civilian airspace has raised urgent security concerns, necessitating robust real-time surveillance systems. In response to the 2025 VIP Cup challenge tasks - drone detection, tracking, and payload identification - we propose a dual-stream drone monitoring framework. Our approach deploys independent You Only Look Once v11-nano (YOLOv11n) object detectors on parallel infrared (thermal) and visible (RGB) data streams, deliberately avoiding early fusion. This separation allows each model to be specifically optimized for the distinct characteristics of its input modality, addressing the unique challenges posed by small aerial objects in diverse environmental conditions. We customize data preprocessing and augmentation strategies per domain - such as limiting color jitter for IR imagery - and fine-tune training hyperparameters to enhance detection performance under conditions of heavy noise, low light, and motion blur. The resulting lightweight YOLOv11n models demonstrate high accuracy in distinguishing drones from birds and in classifying payload types, all while maintaining real-time performance. This report details the rationale for a dual-modality design, the specialized training pipelines, and the architectural optimizations that collectively enable efficient and accurate drone surveillance across RGB and IR channels.

==> ir-drone-train/results.csv <==
epoch,time,train/box_loss,train/cls_loss,train/dfl_loss,metrics/precision(B),metrics/recall(B),metrics/mAP50(B),metrics/mAP50-95(B),val/box_loss,val/cls_loss,val/dfl_loss,lr/pg0,lr/pg1,lr/pg2
1,185.167,2.65126,0.90362,1.70955,0.84748,0.79144,0.82905,0.36229,2.43543,0.69454,1.60817,0.0801708,0.000159913,0.000159913
2,364.783,2.47619,0.75007,1.62075,0.83427,0.76458,0.80623,0.36922,2.34941,0.71773,1.56949,0.0603292,0.000318329,0.000318329
3,538.019,2.4276,0.72533,1.5936,0.86156,0.81083,0.84312,0.40668,2.28494,0.64218,1.53651,0.0404861,0.000475162,0.000475162
4,711.549,2.38763,0.68592,1.57534,0.89689,0.85585,0.87296,0.43067,2.21015,0.58473,1.50328,0.0206413,0.00063041,0.00063041
5,887.054,2.34579,0.65805,1.55677,0.89286,0.878,0.89562,0.44792,2.15217,0.56615,1.48693,0.00079498,0.000784074,0.000784074
6,1059.46,2.28686,0.6292,1.53361,0.8931,0.87352,0.90058,0.46885,2.11913,0.53091,1.46585,0.0007802,0.0007802,0.0007802
7,1232.13,2.24431,0.60767,1.51395,0.89713,0.87873,0.91619,0.49,2.06526,0.50565,1.44923,0.00077624,0.00077624,0.00077624
8,1405.03,2.22305,0.59025,1.51064,0.88682,0.88074,0.92123,0.49939,2.02874,0.50197,1.43148,0.00077228,0.00077228,0.00077228
9,1575.51,2.17509,0.57506,1.49012,0.90158,0.89492,0.93405,0.52185,1.96219,0.48129,1.40943,0.00076832,0.00076832,0.00076832
10,1743.88,2.1365,0.55851,1.47781,0.90778,0.89779,0.93632,0.5337,1.92748,0.46744,1.39731,0.00076436,0.00076436,0.00076436
11,1913.53,2.1154,0.54737,1.46836,0.91105,0.90188,0.94263,0.54015,1.89916,0.4602,1.38763,0.0007604,0.0007604,0.0007604
12,2081.73,2.08676,0.53527,1.45684,0.90522,0.91348,0.94731,0.55438,1.86463,0.44441,1.37366,0.00075644,0.00075644,0.00075644
13,2252.32,2.05317,0.52693,1.44744,0.90989,0.91277,0.94807,0.56537,1.83014,0.43955,1.36444,0.00075248,0.00075248,0.00075248
14,2422.14,2.0302,0.51542,1.43772,0.91772,0.916,0.95632,0.57933,1.80655,0.42577,1.35421,0.00074852,0.00074852,0.00074852
15,2591.75,2.00959,0.50804,1.43228,0.91519,0.92191,0.95782,0.58776,1.77041,0.41675,1.34357,0.00074456,0.00074456,0.00074456
16,2760.89,1.97685,0.4959,1.42091,0.92383,0.92228,0.9603,0.59466,1.73967,0.40578,1.33248,0.0007406,0.0007406,0.0007406
17,2930.47,1.94354,0.48545,1.41218,0.92601,0.92749,0.96377,0.60576,1.71161,0.39752,1.32194,0.00073664,0.00073664,0.00073664
18,3101.04,1.93538,0.48288,1.40735,0.92662,0.9287,0.96419,0.61283,1.6815,0.39068,1.31327,0.00073268,0.00073268,0.00073268
19,3270.44,1.89894,0.46936,1.39348,0.93398,0.93802,0.96855,0.62677,1.64279,0.38099,1.30353,0.00072872,0.00072872,0.00072872
20,3439.01,1.88912,0.46982,1.39364,0.93316,0.9361,0.96957,0.63029,1.62883,0.37418,1.2975,0.00072476,0.00072476,0.00072476
21,3608.29,1.8684,0.45987,1.38668,0.93566,0.93898,0.97002,0.63858,1.61091,0.3676,1.29129,0.0007208,0.0007208,0.0007208
22,3777.54,1.84743,0.45331,1.37903,0.94586,0.93802,0.97251,0.64794,1.58444,0.35885,1.28307,0.00071684,0.00071684,0.00071684
23,3947.59,1.81797,0.44197,1.36836,0.94661,0.94597,0.97456,0.65501,1.56726,0.35353,1.27649,0.00071288,0.00071288,0.00071288
24,4116.76,1.79566,0.43788,1.36286,0.9509,0.94645,0.9755,0.65908,1.55176,0.34822,1.27137,0.00070892,0.00070892,0.00070892
25,4285.46,1.79371,0.43642,1.35951,0.95273,0.94725,0.97643,0.66325,1.53439,0.34286,1.26645,0.00070496,0.00070496,0.00070496
26,4455.06,1.76733,0.4276,1.35337,0.95214,0.9492,0.97718,0.66812,1.51804,0.33896,1.26167,0.000701,0.000701,0.000701
27,4623.24,1.74867,0.42511,1.34798,0.95394,0.95063,0.97823,0.67339,1.50155,0.33458,1.25756,0.00069704,0.00069704,0.00069704
28,4793.32,1.73921,0.41816,1.34395,0.95353,0.95511,0.97933,0.67554,1.49241,0.33153,1.2544,0.00069308,0.00069308,0.00069308
29,4964.66,1.71944,0.41478,1.3373,0.95502,0.9563,0.98001,0.67941,1.48287,0.32839,1.25114,0.00068912,0.00068912,0.00068912
30,5137.56,1.70615,0.41073,1.33328,0.9559,0.95679,0.97975,0.68196,1.47524,0.32571,1.24816,0.00068516,0.00068516,0.00068516
31,5308.57,1.68885,0.40556,1.32597,0.95599,0.95834,0.98036,0.68471,1.46837,0.3232,1.24596,0.0006812,0.0006812,0.0006812
32,5481.75,1.67086,0.40098,1.32217,0.95651,0.95881,0.98106,0.68656,1.46053,0.32103,1.24322,0.00067724,0.00067724,0.00067724
33,5652.88,1.66081,0.39839,1.31755,0.95836,0.95936,0.98129,0.6888,1.45513,0.31894,1.2414,0.00067328,0.00067328,0.00067328
34,5826.91,1.6512,0.39245,1.31514,0.95899,0.96004,0.98206,0.69105,1.44772,0.31681,1.23926,0.00066932,0.00066932,0.00066932
35,5997.72,1.63934,0.39073,1.31159,0.96009,0.96015,0.98221,0.69334,1.4401,0.31474,1.23713,0.00066536,0.00066536,0.00066536
36,6168.85,1.62097,0.38507,1.30615,0.96058,0.96034,0.98274,0.69565,1.43229,0.31249,1.23495,0.0006614,0.0006614,0.0006614
37,6340.11,1.59873,0.3812,1.29916,0.96099,0.96115,0.98282,0.69741,1.42518,0.31043,1.23283,0.00065744,0.00065744,0.00065744
38,6511.5,1.60323,0.37883,1.30102,0.96162,0.96168,0.98341,0.69933,1.42092,0.30873,1.23126,0.00065348,0.00065348,0.00065348
39,6684.86,1.59061,0.3773,1.29594,0.96144,0.96229,0.98356,0.70097,1.41487,0.30711,1.22936,0.00064952,0.00064952,0.00064952
40,6857.29,1.57732,0.37584,1.29293,0.96183,0.96232,0.98372,0.7026,1.40947,0.30562,1.22767,0.00064556,0.00064556,0.00064556
41,7030.58,1.56288,0.37201,1.29061,0.96145,0.96447,0.98438,0.70448,1.40427,0.30439,1.22607,0.0006416,0.0006416,0.0006416
42,7203.26,1.55246,0.36884,1.28695,0.96369,0.96458,0.98518,0.70627,1.39999,0.30316,1.22453,0.00063764,0.00063764,0.00063764
43,7375.95,1.5401,0.36511,1.28055,0.96402,0.96616,0.98552,0.70742,1.39558,0.30178,1.22306,0.00063368,0.00063368,0.00063368
44,7548.35,1.54285,0.36509,1.28363,0.9645,0.96627,0.98566,0.70865,1.39164,0.30065,1.22171,0.00062972,0.00062972,0.00062972
45,7722.28,1.52825,0.36267,1.27949,0.96502,0.96609,0.98595,0.70957,1.38957,0.2995,1.22078,0.00062576,0.00062576,0.00062576
46,7894.29,1.51413,0.35906,1.27355,0.9654,0.9664,0.98621,0.71098,1.38758,0.29856,1.21976,0.0006218,0.0006218,0.0006218
47,8068.25,1.50348,0.35422,1.27154,0.96661,0.96674,0.98654,0.71174,1.38474,0.29753,1.21864,0.00061784,0.00061784,0.00061784
48,8241.19,1.49448,0.35445,1.26829,0.96694,0.96727,0.98668,0.71331,1.38129,0.29633,1.21746,0.00061388,0.00061388,0.00061388
49,8415.68,1.4868,0.35123,1.26462,0.96631,0.9672,0.9867,0.71456,1.37793,0.29542,1.21624,0.00060992,0.00060992,0.00060992
50,8586.47,1.48545,0.34762,1.26607,0.96718,0.96785,0.98675,0.716,1.37507,0.29468,1.2152,0.00060596,0.00060596,0.00060596
51,8758.44,1.46668,0.34555,1.25995,0.96723,0.96869,0.98698,0.71749,1.36991,0.29334,1.21368,0.000602,0.000602,0.000602
52,8930.26,1.47033,0.34617,1.26284,0.96782,0.969,0.98727,0.71859,1.3661,0.29232,1.21244,0.00059804,0.00059804,0.00059804
53,9103.5,1.46286,0.34147,1.25993,0.96767,0.96929,0.98747,0.72054,1.36206,0.29107,1.21106,0.00059408,0.00059408,0.00059408
54,9275.35,1.44229,0.34167,1.25391,0.96884,0.96839,0.98765,0.72227,1.35712,0.28975,1.20962,0.00059012,0.00059012,0.00059012
55,9449.52,1.4355,0.33788,1.25271,0.96983,0.96793,0.9877,0.72353,1.35317,0.2887,1.2084,0.00058616,0.00058616,0.00058616
56,9623.1,1.42162,0.33599,1.2504,0.97029,0.96935,0.98813,0.72495,1.34908,0.28763,1.20718,0.0005822,0.0005822,0.0005822
57,9796.61,1.42518,0.33478,1.25072,0.97018,0.96948,0.98808,0.72652,1.34507,0.28643,1.20593,0.00057824,0.00057824,0.00057824
58,9969.45,1.40809,0.33222,1.24508,0.96954,0.97043,0.98833,0.72763,1.34232,0.28553,1.20487,0.00057428,0.00057428,0.00057428
59,10142.2,1.40494,0.33172,1.24204,0.97007,0.97078,0.98849,0.72953,1.338,0.28442,1.20361,0.00057032,0.00057032,0.00057032
60,10314.7,1.39759,0.32782,1.2417,0.97123,0.97058,0.98875,0.73098,1.33352,0.28325,1.20227,0.00056636,0.00056636,0.00056636
61,10487.4,1.39823,0.32553,1.241,0.97086,0.97071,0.98879,0.73202,1.3297,0.28205,1.20108,0.0005624,0.0005624,0.0005624
62,10664.3,1.39232,0.32759,1.2406,0.97158,0.97015,0.98891,0.73329,1.32544,0.28104,1.19973,0.00055844,0.00055844,0.00055844
63,10838.2,1.38924,0.32472,1.23703,0.97204,0.96994,0.98912,0.73484,1.32253,0.28018,1.19865,0.00055448,0.00055448,0.00055448
64,11010.8,1.36785,0.32004,1.2342,0.97194,0.96987,0.98932,0.73551,1.319,0.2791,1.19762,0.00055052,0.00055052,0.00055052
65,11184.8,1.36576,0.32235,1.23501,0.97214,0.97009,0.98944,0.73669,1.31516,0.27801,1.19644,0.00054656,0.00054656,0.00054656
66,11357.2,1.36791,0.32109,1.235,0.97284,0.97063,0.98949,0.73823,1.3109,0.27672,1.19522,0.0005426,0.0005426,0.0005426
67,11529,1.35339,0.31729,1.23047,0.97381,0.97047,0.98956,0.73933,1.30689,0.27568,1.19408,0.00053864,0.00053864,0.00053864
68,11701.6,1.34948,0.31633,1.22916,0.97497,0.97084,0.98975,0.7411,1.30265,0.27478,1.19273,0.00053468,0.00053468,0.00053468
69,11876.7,1.33853,0.31344,1.2241,0.97562,0.96992,0.98978,0.74191,1.29854,0.27357,1.19156,0.00053072,0.00053072,0.00053072
70,12050.8,1.34533,0.31326,1.22782,0.97541,0.97011,0.98989,0.7434,1.29457,0.27252,1.19038,0.00052676,0.00052676,0.00052676
71,12223.3,1.33416,0.31255,1.22579,0.97524,0.97009,0.99003,0.74504,1.28983,0.27123,1.18908,0.0005228,0.0005228,0.0005228
72,12397.7,1.32947,0.31215,1.2253,0.97543,0.96999,0.98999,0.74605,1.28707,0.27021,1.18814,0.00051884,0.00051884,0.00051884
73,12569.9,1.32067,0.31074,1.22121,0.97571,0.97068,0.99017,0.74705,1.28261,0.26934,1.18696,0.00051488,0.00051488,0.00051488
74,355.303,1.38999,0.32557,1.23938,0.97666,0.97099,0.99013,0.74741,1.28036,0.26857,1.18637,0.00051092,0.00051092,0.00051092
75,517.946,1.39449,0.32942,1.24369,0.97698,0.97074,0.99024,0.74779,1.27595,0.26754,1.18546,0.00050696,0.00050696,0.00050696
76,751.8,1.39451,0.32777,1.24248,0.97723,0.9709,0.99033,0.74866,1.27264,0.2667,1.18472,0.000503,0.000503,0.000503
77,1005.39,1.38436,0.32383,1.23919,0.97735,0.97156,0.99039,0.7498,1.26954,0.26574,1.18398,0.00049904,0.00049904,0.00049904
78,1316.08,1.37135,0.32157,1.23619,0.97719,0.97225,0.99048,0.75104,1.26597,0.26497,1.18311,0.00049508,0.00049508,0.00049508
79,1627.02,1.36043,0.32029,1.23323,0.97716,0.97253,0.99053,0.75189,1.26245,0.26399,1.18235,0.00049112,0.00049112,0.00049112
80,1934.63,1.35785,0.31763,1.23017,0.9781,0.97285,0.99059,0.75319,1.2568,0.26301,1.18118,0.00048716,0.00048716,0.00048716
81,2240.45,1.36245,0.31761,1.23436,0.97764,0.97291,0.99071,0.75417,1.25203,0.26209,1.18006,0.0004832,0.0004832,0.0004832
82,2545.45,1.34556,0.31435,1.22722,0.97804,0.97397,0.99085,0.75516,1.2484,0.26134,1.17922,0.00047924,0.00047924,0.00047924
83,2850.98,1.34082,0.31469,1.22678,0.97898,0.97393,0.9909,0.75588,1.24433,0.26065,1.17836,0.00047528,0.00047528,0.00047528
84,3157.52,1.33982,0.31256,1.22615,0.97882,0.97412,0.99104,0.75663,1.24106,0.25982,1.17761,0.00047132,0.00047132,0.00047132
85,3463.56,1.32917,0.31065,1.22355,0.97825,0.97483,0.99113,0.75794,1.2371,0.25894,1.1765,0.00046736,0.00046736,0.00046736
86,3769.74,1.32356,0.31069,1.22115,0.97795,0.97487,0.99124,0.75882,1.23337,0.25811,1.17554,0.0004634,0.0004634,0.0004634
87,4076.34,1.32197,0.30868,1.21995,0.97871,0.97494,0.99133,0.76008,1.22869,0.25728,1.17456,0.00045944,0.00045944,0.00045944
88,4350.94,1.31485,0.30769,1.21949,0.97872,0.97526,0.99139,0.76094,1.22457,0.2567,1.1736,0.00045548,0.00045548,0.00045548
89,4522.08,1.29854,0.30276,1.21532,0.97853,0.97537,0.99138,0.7618,1.22087,0.25581,1.17277,0.00045152,0.00045152,0.00045152
90,4694.39,1.29449,0.30167,1.21646,0.97937,0.97541,0.99145,0.76284,1.21752,0.25484,1.1719,0.00044756,0.00044756,0.00044756
91,4865.05,1.29307,0.30162,1.21336,0.97902,0.97522,0.99148,0.76372,1.21358,0.25421,1.1709,0.0004436,0.0004436,0.0004436
92,5037.59,1.2818,0.29844,1.21067,0.97898,0.97539,0.9915,0.76527,1.20952,0.25319,1.17004,0.00043964,0.00043964,0.00043964
93,5208.99,1.28597,0.30156,1.2116,0.9789,0.97531,0.99153,0.76649,1.20451,0.25234,1.16906,0.00043568,0.00043568,0.00043568
94,5384.39,1.27931,0.29923,1.21196,0.97941,0.97592,0.99164,0.76729,1.20028,0.25158,1.16821,0.00043172,0.00043172,0.00043172
95,5557.84,1.26895,0.29801,1.20851,0.97923,0.97645,0.99171,0.76818,1.19585,0.25066,1.16707,0.00042776,0.00042776,0.00042776
96,5731.27,1.26589,0.29333,1.20768,0.97913,0.97696,0.99182,0.76941,1.19162,0.2499,1.16617,0.0004238,0.0004238,0.0004238
97,5903.57,1.25251,0.29285,1.20485,0.97979,0.9772,0.99189,0.77041,1.1875,0.249,1.16516,0.00041984,0.00041984,0.00041984
98,6079.33,1.2507,0.29148,1.20217,0.97963,0.97718,0.99185,0.77144,1.18386,0.24822,1.16426,0.00041588,0.00041588,0.00041588
99,6252.26,1.24354,0.29001,1.20265,0.97935,0.9776,0.99188,0.77227,1.18074,0.24738,1.16348,0.00041192,0.00041192,0.00041192
100,6426.65,1.24139,0.28973,1.20157,0.98016,0.97786,0.99197,0.7733,1.17801,0.24647,1.1628,0.00040796,0.00040796,0.00040796
101,6599.63,1.23751,0.28887,1.19934,0.9802,0.97789,0.99201,0.77466,1.17434,0.24558,1.16195,0.000404,0.000404,0.000404
102,6774.84,1.23901,0.28796,1.19972,0.9804,0.97792,0.99207,0.77566,1.17164,0.24498,1.16116,0.00040004,0.00040004,0.00040004
103,6948.01,1.22832,0.28578,1.19806,0.98007,0.97748,0.99209,0.77649,1.16863,0.24446,1.16039,0.00039608,0.00039608,0.00039608
104,7123.14,1.21863,0.28529,1.19361,0.9806,0.97771,0.99212,0.77786,1.16472,0.24384,1.15955,0.00039212,0.00039212,0.00039212
105,7296.72,1.21633,0.28405,1.19522,0.98054,0.97706,0.99219,0.77879,1.16067,0.24319,1.15861,0.00038816,0.00038816,0.00038816
106,7471.7,1.21344,0.28306,1.19389,0.98102,0.97857,0.99221,0.77971,1.15722,0.24258,1.15797,0.0003842,0.0003842,0.0003842
107,7647.2,1.2098,0.27992,1.19331,0.98058,0.97836,0.9922,0.7801,1.1549,0.24189,1.15731,0.00038024,0.00038024,0.00038024
108,7825.93,1.20432,0.27988,1.19157,0.98063,0.9789,0.99223,0.78092,1.15198,0.24134,1.15653,0.00037628,0.00037628,0.00037628
109,7998.73,1.19939,0.27985,1.191,0.98067,0.97927,0.99223,0.78211,1.14789,0.24071,1.15576,0.00037232,0.00037232,0.00037232
110,8175.67,1.19153,0.27781,1.18861,0.98113,0.97975,0.99228,0.78262,1.14491,0.23986,1.15503,0.00036836,0.00036836,0.00036836
111,8347.17,1.19096,0.2764,1.18849,0.98105,0.97976,0.99237,0.78345,1.14187,0.23922,1.1543,0.0003644,0.0003644,0.0003644
112,8523.1,1.18813,0.27635,1.1871,0.9815,0.98036,0.99244,0.78434,1.13851,0.23853,1.15359,0.00036044,0.00036044,0.00036044
113,8697.46,1.18321,0.27769,1.18669,0.98177,0.9802,0.99238,0.78469,1.13643,0.23805,1.15296,0.00035648,0.00035648,0.00035648
114,8873.16,1.17611,0.27405,1.18628,0.98212,0.98048,0.99242,0.78587,1.13385,0.23751,1.15234,0.00035252,0.00035252,0.00035252
115,9047.13,1.17353,0.27397,1.18427,0.98232,0.98099,0.99244,0.7866,1.13082,0.23675,1.15172,0.00034856,0.00034856,0.00034856
116,9222.18,1.16417,0.2723,1.18214,0.98211,0.98097,0.99255,0.78705,1.12782,0.23593,1.15121,0.0003446,0.0003446,0.0003446
117,9396.09,1.17085,0.27295,1.1845,0.98243,0.98089,0.99262,0.7881,1.12472,0.23515,1.15048,0.00034064,0.00034064,0.00034064
118,9570.32,1.16538,0.27299,1.18261,0.9824,0.98108,0.99259,0.7885,1.12217,0.23443,1.14973,0.00033668,0.00033668,0.00033668
119,9744.38,1.15469,0.27052,1.17983,0.98258,0.98158,0.99264,0.78929,1.11971,0.23409,1.1493,0.00033272,0.00033272,0.00033272
120,9917.85,1.15114,0.26665,1.17938,0.98279,0.9811,0.99261,0.78995,1.11756,0.2333,1.14871,0.00032876,0.00032876,0.00032876
121,10094.3,1.15422,0.26956,1.17913,0.98301,0.98119,0.99261,0.79067,1.11468,0.23257,1.148,0.0003248,0.0003248,0.0003248
122,10268.3,1.15106,0.26931,1.1781,0.98284,0.98193,0.99261,0.79142,1.11247,0.23205,1.14753,0.00032084,0.00032084,0.00032084
123,10444.7,1.14519,0.2662,1.17718,0.98303,0.98187,0.99264,0.79192,1.11056,0.2317,1.14699,0.00031688,0.00031688,0.00031688
124,10617.9,1.12927,0.26403,1.17319,0.98303,0.9814,0.99265,0.79271,1.10848,0.2312,1.14653,0.00031292,0.00031292,0.00031292
125,10794,1.14501,0.26547,1.17892,0.98345,0.98132,0.99264,0.79286,1.10622,0.2309,1.14603,0.00030896,0.00030896,0.00030896
126,10967.8,1.13824,0.26442,1.1757,0.98352,0.98098,0.99261,0.79368,1.10353,0.23021,1.14535,0.000305,0.000305,0.000305
127,11145.3,1.12408,0.26271,1.17289,0.98308,0.98122,0.9926,0.79461,1.10079,0.22958,1.14474,0.00030104,0.00030104,0.00030104
128,11319.4,1.12463,0.26207,1.17329,0.98331,0.98146,0.99261,0.79486,1.09948,0.2291,1.14446,0.00029708,0.00029708,0.00029708
129,11497,1.11854,0.26191,1.17316,0.98307,0.98158,0.9926,0.79514,1.09784,0.2287,1.14403,0.00029312,0.00029312,0.00029312
130,11670.9,1.11479,0.26111,1.17187,0.98294,0.98139,0.9926,0.79558,1.09571,0.22834,1.14359,0.00028916,0.00028916,0.00028916
131,11848.8,1.11574,0.26031,1.17203,0.98305,0.9815,0.99265,0.7962,1.09381,0.22779,1.14319,0.0002852,0.0002852,0.0002852
132,12022.6,1.10551,0.25964,1.16763,0.98388,0.98154,0.99274,0.79599,1.09178,0.22728,1.14272,0.00028124,0.00028124,0.00028124
133,12198.1,1.10475,0.25902,1.16817,0.98403,0.98187,0.99276,0.79721,1.08967,0.22679,1.14228,0.00027728,0.00027728,0.00027728
134,12368.5,1.10776,0.25796,1.16856,0.98404,0.98191,0.99281,0.79758,1.08833,0.22661,1.14201,0.00027332,0.00027332,0.00027332
135,12541.7,1.10685,0.25899,1.17009,0.98449,0.98204,0.99287,0.79787,1.08656,0.2261,1.14174,0.00026936,0.00026936,0.00026936
136,12712.4,1.1068,0.25877,1.16716,0.98487,0.98182,0.99275,0.7978,1.08538,0.22609,1.14149,0.0002654,0.0002654,0.0002654
137,12886.1,1.08909,0.25406,1.16535,0.98519,0.98192,0.99274,0.79844,1.08339,0.22548,1.14105,0.00026144,0.00026144,0.00026144
138,13057.5,1.09338,0.25774,1.16815,0.98556,0.98192,0.99277,0.79847,1.08118,0.22505,1.14062,0.00025748,0.00025748,0.00025748
139,13247.7,1.09488,0.25705,1.16661,0.98549,0.98191,0.9927,0.79894,1.07924,0.22471,1.14025,0.00025352,0.00025352,0.00025352
140,13416.3,1.08854,0.2556,1.16608,0.98553,0.98191,0.99269,0.79973,1.07646,0.22416,1.13968,0.00024956,0.00024956,0.00024956
141,13587.4,1.0797,0.25321,1.1635,0.98571,0.98275,0.99272,0.80019,1.0747,0.22371,1.13926,0.0002456,0.0002456,0.0002456
142,13755.4,1.0752,0.25227,1.16069,0.9847,0.98293,0.99277,0.80069,1.07296,0.22317,1.13894,0.00024164,0.00024164,0.00024164
143,13927,1.08653,0.25388,1.16465,0.98482,0.98309,0.99266,0.80115,1.0718,0.22279,1.13863,0.00023768,0.00023768,0.00023768
144,14095.8,1.07962,0.25308,1.16405,0.98517,0.98273,0.99267,0.80206,1.07038,0.22265,1.13844,0.00023372,0.00023372,0.00023372
145,14267.7,1.07687,0.25274,1.16347,0.98556,0.98294,0.99269,0.80236,1.06816,0.22218,1.138,0.00022976,0.00022976,0.00022976
146,14437.3,1.07569,0.25295,1.16189,0.98566,0.98295,0.99269,0.8034,1.06673,0.22167,1.13768,0.0002258,0.0002258,0.0002258
147,14608.3,1.07458,0.25325,1.16336,0.98562,0.9829,0.99273,0.80375,1.06516,0.22122,1.13737,0.00022184,0.00022184,0.00022184
148,14779.5,1.06497,0.24976,1.15944,0.98578,0.98256,0.99277,0.80437,1.06341,0.22085,1.13708,0.00021788,0.00021788,0.00021788
149,14948.2,1.05796,0.24734,1.15826,0.9859,0.98268,0.9928,0.80455,1.0618,0.22072,1.13678,0.00021392,0.00021392,0.00021392
150,15119.8,1.06592,0.25062,1.15982,0.98578,0.98328,0.99281,0.80482,1.06068,0.22019,1.13655,0.00020996,0.00020996,0.00020996
151,15290.1,1.05889,0.24688,1.15646,0.986,0.98305,0.99284,0.80559,1.05928,0.21966,1.13628,0.000206,0.000206,0.000206
152,15463.2,1.05775,0.24706,1.15687,0.98583,0.98369,0.99285,0.80605,1.05773,0.21925,1.13601,0.00020204,0.00020204,0.00020204
153,15633.2,1.05878,0.2478,1.15942,0.98645,0.98392,0.99287,0.80652,1.05576,0.21888,1.13556,0.00019808,0.00019808,0.00019808
154,15806.3,1.05334,0.24665,1.15851,0.98605,0.98371,0.9929,0.8072,1.05434,0.21841,1.13532,0.00019412,0.00019412,0.00019412
155,15975.4,1.04635,0.24486,1.15539,0.98631,0.98333,0.99287,0.80782,1.05272,0.21828,1.13498,0.00019016,0.00019016,0.00019016
156,16147,1.04115,0.24619,1.15497,0.9862,0.98363,0.99286,0.80824,1.0513,0.21797,1.1347,0.0001862,0.0001862,0.0001862
157,16316.6,1.03951,0.24472,1.15364,0.98618,0.98381,0.99291,0.80886,1.05004,0.21751,1.1345,0.00018224,0.00018224,0.00018224
158,16488.4,1.04175,0.24524,1.15643,0.98627,0.9838,0.9929,0.80928,1.04926,0.21725,1.13436,0.00017828,0.00017828,0.00017828
159,16657.5,1.03575,0.2436,1.1545,0.98616,0.98367,0.99284,0.80985,1.04732,0.21669,1.13401,0.00017432,0.00017432,0.00017432
160,16828.9,1.03085,0.24278,1.15392,0.98617,0.98425,0.99294,0.81007,1.04663,0.21627,1.13382,0.00017036,0.00017036,0.00017036
161,16997.8,1.02663,0.24141,1.15261,0.98616,0.98404,0.99292,0.81045,1.04556,0.21601,1.13369,0.0001664,0.0001664,0.0001664
162,17169.6,1.02658,0.24157,1.15371,0.98624,0.98423,0.99293,0.8109,1.04388,0.21545,1.13331,0.00016244,0.00016244,0.00016244
163,17338.4,1.02451,0.2408,1.15436,0.98581,0.98449,0.99292,0.81139,1.04321,0.2151,1.13327,0.00015848,0.00015848,0.00015848
164,17510.4,1.02182,0.24068,1.15082,0.98558,0.984,0.99287,0.81225,1.04165,0.2148,1.13298,0.00015452,0.00015452,0.00015452
165,17680,1.01531,0.23987,1.15031,0.98676,0.98363,0.99301,0.81239,1.04045,0.21409,1.13283,0.00015056,0.00015056,0.00015056
166,17851.2,1.01356,0.23892,1.14848,0.98639,0.98421,0.99298,0.8126,1.0394,0.21393,1.13274,0.0001466,0.0001466,0.0001466
167,18022.6,1.01429,0.23942,1.14982,0.98593,0.98401,0.993,0.81335,1.03811,0.2135,1.13256,0.00014264,0.00014264,0.00014264
168,18191.5,1.01378,0.23713,1.1488,0.98597,0.98339,0.99299,0.81393,1.03682,0.21305,1.13237,0.00013868,0.00013868,0.00013868
169,18361.7,1.00265,0.23701,1.14884,0.98609,0.98388,0.99304,0.81472,1.03508,0.2126,1.1322,0.00013472,0.00013472,0.00013472
170,18532,1.00303,0.23692,1.14705,0.9871,0.984,0.99312,0.81505,1.03357,0.21233,1.13205,0.00013076,0.00013076,0.00013076
171,18704.3,1.00251,0.23641,1.14707,0.98702,0.98419,0.99311,0.81539,1.03309,0.21195,1.13203,0.0001268,0.0001268,0.0001268
172,18875.1,0.99954,0.23658,1.1472,0.98699,0.98432,0.99307,0.81593,1.03168,0.21152,1.13197,0.00012284,0.00012284,0.00012284
173,19048.6,0.99788,0.23611,1.14747,0.98705,0.98432,0.99309,0.81645,1.03059,0.21114,1.13174,0.00011888,0.00011888,0.00011888
174,19218.2,0.99309,0.23473,1.14633,0.98703,0.98445,0.99309,0.81691,1.02916,0.21104,1.13156,0.00011492,0.00011492,0.00011492
175,19388.9,0.99007,0.2335,1.14516,0.98694,0.98483,0.99312,0.81715,1.02811,0.21083,1.13144,0.00011096,0.00011096,0.00011096
176,19558.1,0.98715,0.23229,1.14503,0.98661,0.98516,0.99315,0.81732,1.02714,0.21064,1.1313,0.000107,0.000107,0.000107
177,19728.4,0.98663,0.23245,1.14403,0.98655,0.98524,0.99317,0.81769,1.02576,0.21039,1.13118,0.00010304,0.00010304,0.00010304
178,19899.1,0.99023,0.23304,1.14574,0.98656,0.98535,0.99318,0.81785,1.02522,0.21031,1.1311,9.908e-05,9.908e-05,9.908e-05
179,20070.9,0.98579,0.23186,1.14461,0.9871,0.98441,0.99319,0.81782,1.02509,0.21006,1.13108,9.512e-05,9.512e-05,9.512e-05
180,20239.5,0.98503,0.23254,1.14363,0.98713,0.98415,0.99318,0.81872,1.02443,0.20983,1.13105,9.116e-05,9.116e-05,9.116e-05
181,20412.2,0.98142,0.23378,1.14233,0.98733,0.98428,0.99316,0.8186,1.02381,0.20961,1.131,8.72e-05,8.72e-05,8.72e-05
182,20582.9,0.97533,0.23162,1.14133,0.98724,0.98437,0.9931,0.81902,1.02252,0.20941,1.13086,8.324e-05,8.324e-05,8.324e-05
183,20754.6,0.973,0.22921,1.14179,0.9874,0.98433,0.99324,0.81932,1.02128,0.20912,1.13071,7.928e-05,7.928e-05,7.928e-05
184,20923.8,0.96906,0.22978,1.14225,0.98759,0.98413,0.99318,0.81954,1.02002,0.20889,1.13048,7.532e-05,7.532e-05,7.532e-05
185,21094.9,0.96836,0.2293,1.14046,0.98764,0.98376,0.99316,0.82022,1.01922,0.2087,1.13032,7.136e-05,7.136e-05,7.136e-05
186,21264.8,0.96777,0.2285,1.13971,0.98772,0.9843,0.99322,0.82049,1.0183,0.20859,1.13019,6.74e-05,6.74e-05,6.74e-05
187,21434.2,0.96313,0.22829,1.13916,0.98745,0.98463,0.99322,0.82099,1.01693,0.20832,1.12975,6.344e-05,6.344e-05,6.344e-05
188,21604.9,0.96497,0.22968,1.13983,0.98779,0.98444,0.99323,0.82112,1.01608,0.20819,1.12963,5.948e-05,5.948e-05,5.948e-05
189,21775.1,0.96404,0.22943,1.14072,0.98755,0.98427,0.99316,0.82123,1.01511,0.20792,1.12955,5.552e-05,5.552e-05,5.552e-05
190,21947.9,0.95403,0.22709,1.13766,0.98714,0.98413,0.99314,0.82137,1.0141,0.20767,1.12942,5.156e-05,5.156e-05,5.156e-05
191,22119.3,0.75807,0.17169,1.08503,0.98699,0.98424,0.99315,0.8217,1.01313,0.20776,1.12915,4.76e-05,4.76e-05,4.76e-05
192,22282.3,0.74708,0.169,1.08334,0.98705,0.98434,0.99318,0.82188,1.01194,0.20766,1.12906,4.364e-05,4.364e-05,4.364e-05
193,22443.6,0.74283,0.16806,1.08233,0.98704,0.98423,0.99314,0.8223,1.01033,0.20759,1.12871,3.968e-05,3.968e-05,3.968e-05
194,22607.1,0.73973,0.16772,1.08204,0.98697,0.98435,0.99317,0.82299,1.00967,0.20724,1.12853,3.572e-05,3.572e-05,3.572e-05
195,22768.8,0.73681,0.16711,1.08029,0.98716,0.98471,0.99321,0.82334,1.00862,0.20722,1.12841,3.176e-05,3.176e-05,3.176e-05
196,22931.4,0.73387,0.16664,1.07986,0.98696,0.98458,0.99304,0.82317,1.0076,0.20707,1.12835,2.78e-05,2.78e-05,2.78e-05
197,23093.4,0.72992,0.16592,1.07867,0.98702,0.9845,0.99307,0.82375,1.00649,0.20664,1.12821,2.384e-05,2.384e-05,2.384e-05
198,23255.3,0.72698,0.16538,1.07835,0.98704,0.98459,0.99306,0.82418,1.00553,0.20627,1.12808,1.988e-05,1.988e-05,1.988e-05
199,23419.3,0.72625,0.16546,1.08015,0.98703,0.98456,0.99309,0.82433,1.00498,0.20606,1.12802,1.592e-05,1.592e-05,1.592e-05
200,23581,0.72509,0.16468,1.07874,0.98725,0.9849,0.99315,0.82434,1.00425,0.20601,1.12798,1.196e-05,1.196e-05,1.196e-05


==> payload-ir-train/results.csv <==
epoch,time,train/box_loss,train/cls_loss,train/dfl_loss,metrics/precision(B),metrics/recall(B),metrics/mAP50(B),metrics/mAP50-95(B),val/box_loss,val/cls_loss,val/dfl_loss,lr/pg0,lr/pg1,lr/pg2
1,99.5878,0.72753,0.31294,1.41889,0.95617,0.97759,0.99004,0.95514,0.40622,0.17053,1.17537,0.0801798,0.00015984,0.00015984
2,199.638,0.54976,0.21613,1.30345,0.99981,1,0.995,0.97796,0.3004,0.09625,1.09338,0.0603367,0.000316674,0.000316674
3,299.251,0.48796,0.18874,1.27151,0.99977,1,0.995,0.98431,0.28452,0.08476,1.09133,0.0404903,0.000470339,0.000470339
4,403.507,0.44514,0.17201,1.24505,0.99995,1,0.995,0.98893,0.23169,0.07226,1.06857,0.0206408,0.000620837,0.000620837
5,510.73,0.41333,0.1604,1.23368,0.99996,1,0.995,0.99231,0.20819,0.06636,1.06254,0.000788147,0.000768166,0.000768166
6,616.535,0.39372,0.15366,1.22137,0.99994,1,0.995,0.99244,0.18728,0.06492,1.05589,0.0007604,0.0007604,0.0007604
7,720.409,0.36568,0.14546,1.21082,0.99996,1,0.995,0.99368,0.17895,0.06355,1.05328,0.00075248,0.00075248,0.00075248
8,827.024,0.35863,0.14497,1.21087,0.99994,1,0.995,0.99451,0.17473,0.06156,1.05174,0.00074456,0.00074456,0.00074456
9,934.092,0.34232,0.13905,1.19968,0.99995,1,0.995,0.99396,0.16529,0.06195,1.05215,0.00073664,0.00073664,0.00073664
10,1039.12,0.33238,0.13607,1.19714,0.99995,1,0.995,0.99346,0.16978,0.0584,1.04699,0.00072872,0.00072872,0.00072872
11,1144.18,0.32276,0.13338,1.19583,0.99995,1,0.995,0.99478,0.15458,0.05963,1.04818,0.0007208,0.0007208,0.0007208
12,1249.84,0.31472,0.12982,1.18867,0.99996,1,0.995,0.9944,0.14638,0.05429,1.04639,0.00071288,0.00071288,0.00071288
13,1354.98,0.30903,0.12822,1.1877,0.99997,1,0.995,0.99464,0.14178,0.05207,1.04326,0.00070496,0.00070496,0.00070496
14,1460.48,0.29747,0.12336,1.18448,0.99996,1,0.995,0.99478,0.13175,0.0501,1.0432,0.00069704,0.00069704,0.00069704
15,1565.73,0.29124,0.12072,1.18274,0.99997,1,0.995,0.99478,0.1231,0.04788,1.0395,0.00068912,0.00068912,0.00068912
16,1671.97,0.28468,0.11777,1.17533,0.99997,1,0.995,0.9948,0.11861,0.04835,1.04009,0.0006812,0.0006812,0.0006812
17,1777.03,0.27885,0.11676,1.17588,0.99996,1,0.995,0.99482,0.10833,0.04508,1.03936,0.00067328,0.00067328,0.00067328
18,1884.18,0.27552,0.11346,1.17393,0.99997,1,0.995,0.99468,0.10908,0.04542,1.03794,0.00066536,0.00066536,0.00066536
19,1991.45,0.27199,0.11413,1.17416,0.99997,1,0.995,0.99487,0.1216,0.05102,1.04198,0.00065744,0.00065744,0.00065744
20,2096.91,0.26709,0.1128,1.1734,0.99997,1,0.995,0.99481,0.10141,0.04341,1.03651,0.00064952,0.00064952,0.00064952
21,2202.72,0.26526,0.11255,1.17097,0.99997,1,0.995,0.99486,0.10216,0.04383,1.03666,0.0006416,0.0006416,0.0006416
22,2309.73,0.25403,0.11038,1.16662,0.99997,1,0.995,0.9949,0.09468,0.04197,1.03635,0.00063368,0.00063368,0.00063368
23,2414.5,0.25495,0.10965,1.16823,0.99997,1,0.995,0.99499,0.08871,0.03936,1.03445,0.00062576,0.00062576,0.00062576
24,2519.06,0.24689,0.10498,1.1644,0.99997,1,0.995,0.99499,0.08495,0.03802,1.03429,0.00061784,0.00061784,0.00061784
25,2627.43,0.24986,0.10739,1.1669,0.99997,1,0.995,0.995,0.0816,0.03782,1.03417,0.00060992,0.00060992,0.00060992
26,2735.43,0.24428,0.10542,1.16468,0.99997,1,0.995,0.995,0.08181,0.03641,1.03343,0.000602,0.000602,0.000602
27,2841.25,0.24061,0.1025,1.16287,0.99997,1,0.995,0.995,0.07873,0.03581,1.03352,0.00059408,0.00059408,0.00059408
28,2948.69,0.23412,0.10103,1.1601,0.99997,1,0.995,0.995,0.07456,0.03768,1.03297,0.00058616,0.00058616,0.00058616
29,3057,0.235,0.10164,1.16188,0.99997,1,0.995,0.995,0.07539,0.03859,1.0333,0.00057824,0.00057824,0.00057824
30,3161.94,0.22963,0.09871,1.15858,0.99997,1,0.995,0.995,0.07361,0.0355,1.03284,0.00057032,0.00057032,0.00057032
31,3266.64,0.23432,0.10201,1.16171,0.99997,1,0.995,0.995,0.07239,0.03454,1.0324,0.0005624,0.0005624,0.0005624
32,3371.5,0.225,0.09808,1.1569,0.99997,1,0.995,0.995,0.06941,0.03366,1.03251,0.00055448,0.00055448,0.00055448
33,3478.24,0.22373,0.0973,1.15665,0.99997,1,0.995,0.995,0.06829,0.03334,1.0312,0.00054656,0.00054656,0.00054656
34,3581.79,0.21814,0.0947,1.1549,0.99997,1,0.995,0.995,0.06644,0.03359,1.03159,0.00053864,0.00053864,0.00053864
35,3687.86,0.21675,0.09469,1.15497,0.99997,1,0.995,0.995,0.06698,0.03379,1.03119,0.00053072,0.00053072,0.00053072
36,3795.21,0.21793,0.09461,1.15696,0.99997,1,0.995,0.995,0.0664,0.03392,1.03122,0.0005228,0.0005228,0.0005228
37,3900.43,0.21413,0.09324,1.15358,0.99997,1,0.995,0.995,0.06277,0.03145,1.03085,0.00051488,0.00051488,0.00051488
38,4005.72,0.21361,0.09487,1.15388,0.99997,1,0.995,0.995,0.06375,0.03216,1.03107,0.00050696,0.00050696,0.00050696
39,4110.7,0.20697,0.09193,1.15383,0.99997,1,0.995,0.995,0.06065,0.03082,1.0305,0.00049904,0.00049904,0.00049904
40,4216.22,0.21084,0.09314,1.15334,0.99997,1,0.995,0.995,0.06263,0.03168,1.03055,0.00049112,0.00049112,0.00049112
41,4321.05,0.20312,0.09036,1.14962,0.99997,1,0.995,0.995,0.06044,0.03016,1.03037,0.0004832,0.0004832,0.0004832
42,4427.24,0.20407,0.09197,1.14933,0.99998,1,0.995,0.995,0.05975,0.03244,1.03036,0.00047528,0.00047528,0.00047528
43,4533.3,0.20211,0.0901,1.15221,0.99997,1,0.995,0.995,0.06008,0.03034,1.02989,0.00046736,0.00046736,0.00046736
44,4637.94,0.20343,0.09036,1.14932,0.99997,1,0.995,0.995,0.05896,0.03046,1.02979,0.00045944,0.00045944,0.00045944
45,4743.47,0.19533,0.08734,1.14737,0.99997,1,0.995,0.995,0.05876,0.03092,1.02989,0.00045152,0.00045152,0.00045152
46,4849.53,0.19394,0.08647,1.14602,0.99997,1,0.995,0.995,0.0582,0.02976,1.02994,0.0004436,0.0004436,0.0004436
47,4954.83,0.19133,0.08519,1.14828,0.99997,1,0.995,0.995,0.0569,0.03183,1.03011,0.00043568,0.00043568,0.00043568
48,5058.38,0.1903,0.08542,1.14573,0.99997,1,0.995,0.995,0.05589,0.03039,1.02987,0.00042776,0.00042776,0.00042776
49,5164.02,0.18867,0.08477,1.14534,0.99997,1,0.995,0.995,0.0555,0.03091,1.02958,0.00041984,0.00041984,0.00041984
50,5270.67,0.19086,0.08628,1.147,0.99997,1,0.995,0.995,0.05514,0.02849,1.02962,0.00041192,0.00041192,0.00041192
51,5375.21,0.18579,0.08396,1.14663,0.99997,1,0.995,0.995,0.05445,0.02861,1.0297,0.000404,0.000404,0.000404
52,5480.78,0.18348,0.0825,1.14483,0.99997,1,0.995,0.995,0.05367,0.02875,1.02956,0.00039608,0.00039608,0.00039608
53,5587.71,0.18267,0.08288,1.14401,0.99998,1,0.995,0.995,0.05317,0.028,1.02954,0.00038816,0.00038816,0.00038816
54,5694.53,0.1815,0.08169,1.14448,0.99998,1,0.995,0.995,0.05316,0.02809,1.02956,0.00038024,0.00038024,0.00038024
55,5799.42,0.17846,0.08098,1.1435,0.99997,1,0.995,0.995,0.05278,0.0286,1.02973,0.00037232,0.00037232,0.00037232


==> rgb-drone-train/results.csv <==
epoch,time,train/box_loss,train/cls_loss,train/dfl_loss,metrics/precision(B),metrics/recall(B),metrics/mAP50(B),metrics/mAP50-95(B),val/box_loss,val/cls_loss,val/dfl_loss,lr/pg0,lr/pg1,lr/pg2
1,187.327,1.34277,0.34246,1.22843,0.96916,0.94964,0.97775,0.7188,1.27969,0.29128,1.19284,0.0801708,0.000159913,0.000159913
2,367.639,1.26699,0.31811,1.20876,0.97018,0.95086,0.97787,0.73409,1.29733,0.28692,1.19752,0.0603298,0.000318857,0.000318857
3,547.297,1.25331,0.31305,1.20488,0.96769,0.96221,0.98147,0.74559,1.22578,0.26822,1.1827,0.0404877,0.000476745,0.000476745
4,723.78,1.2407,0.30777,1.20333,0.96852,0.96637,0.98345,0.74508,1.24053,0.26405,1.1831,0.0206445,0.000633578,0.000633578
5,894.813,1.23554,0.30378,1.20261,0.97921,0.96305,0.9859,0.763,1.17426,0.25234,1.17139,0.000800259,0.000789354,0.000789354
6,1067.5,1.23033,0.30436,1.19989,0.97209,0.96192,0.98471,0.76327,1.16518,0.25694,1.16555,0.0007868,0.0007868,0.0007868
7,1238.43,1.23453,0.30527,1.20196,0.97652,0.96542,0.98562,0.77194,1.13904,0.25092,1.1609,0.00078416,0.00078416,0.00078416
8,1409.9,1.23764,0.30642,1.20127,0.97698,0.96484,0.9865,0.76399,1.17208,0.25039,1.16654,0.00078152,0.00078152,0.00078152
9,1581.58,1.23875,0.30547,1.20106,0.97492,0.96885,0.98675,0.77263,1.13059,0.24803,1.15632,0.00077888,0.00077888,0.00077888
10,1753.8,1.23182,0.30396,1.19997,0.97613,0.96781,0.98558,0.77591,1.11526,0.24633,1.15461,0.00077624,0.00077624,0.00077624
11,1925.43,1.22343,0.30119,1.20002,0.97454,0.96908,0.98564,0.77353,1.11443,0.24487,1.15353,0.0007736,0.0007736,0.0007736
12,2097.42,1.22151,0.30211,1.19883,0.97845,0.97201,0.98742,0.78087,1.09674,0.24115,1.14912,0.00077096,0.00077096,0.00077096
13,2269.25,1.22316,0.30133,1.19915,0.97537,0.9695,0.98721,0.78385,1.09476,0.23804,1.14944,0.00076832,0.00076832,0.00076832
14,2440.8,1.21109,0.29719,1.19706,0.97752,0.97144,0.98732,0.78655,1.08308,0.23735,1.14783,0.00076568,0.00076568,0.00076568
15,2614.47,1.20843,0.2984,1.19681,0.97573,0.97197,0.9873,0.7889,1.077,0.23652,1.14623,0.00076304,0.00076304,0.00076304
16,2787.35,1.19929,0.29605,1.19275,0.97815,0.96849,0.98758,0.78992,1.07328,0.23409,1.14474,0.0007604,0.0007604,0.0007604
17,2960.61,1.19992,0.29609,1.19417,0.97935,0.96974,0.98786,0.79145,1.06106,0.23184,1.14255,0.00075776,0.00075776,0.00075776
18,3132.51,1.19337,0.29553,1.19162,0.97555,0.97068,0.98785,0.79263,1.06217,0.23099,1.14253,0.00075512,0.00075512,0.00075512
19,3306.84,1.19132,0.29421,1.19211,0.98019,0.97103,0.98861,0.79579,1.05589,0.22901,1.14183,0.00075248,0.00075248,0.00075248
20,3477.8,1.1894,0.29276,1.18897,0.98113,0.97126,0.98877,0.79685,1.05049,0.22787,1.14035,0.00074984,0.00074984,0.00074984
21,3650.17,1.18546,0.29253,1.1899,0.97755,0.97182,0.98853,0.79739,1.04523,0.2272,1.13923,0.0007472,0.0007472,0.0007472
22,3820.32,1.184,0.29138,1.18857,0.98044,0.97215,0.98904,0.79726,1.04268,0.22592,1.13828,0.00074456,0.00074456,0.00074456
23,3991.37,1.17375,0.28822,1.18572,0.98001,0.97242,0.98888,0.79841,1.03925,0.22573,1.13761,0.00074192,0.00074192,0.00074192
24,4161.71,1.17364,0.28881,1.1869,0.97896,0.97314,0.98856,0.80024,1.03456,0.22416,1.13736,0.00073928,0.00073928,0.00073928
25,4331.77,1.16648,0.28576,1.18455,0.97884,0.97394,0.98873,0.80155,1.0301,0.22278,1.1365,0.00073664,0.00073664,0.00073664
26,4501.04,1.15916,0.28449,1.18275,0.97765,0.97357,0.98849,0.80129,1.02905,0.22254,1.13648,0.000734,0.000734,0.000734
27,4670.2,1.17001,0.28739,1.18615,0.97871,0.97422,0.98897,0.80261,1.025,0.22187,1.13549,0.00073136,0.00073136,0.00073136
28,4839.62,1.14635,0.28288,1.17776,0.97805,0.97358,0.98883,0.80362,1.02287,0.22139,1.13463,0.00072872,0.00072872,0.00072872
29,5010.25,1.15653,0.28474,1.18166,0.97796,0.97439,0.98923,0.80387,1.02059,0.22068,1.1339,0.00072608,0.00072608,0.00072608
30,5178.72,1.15111,0.28342,1.17952,0.9793,0.97511,0.98942,0.80453,1.01868,0.21997,1.13349,0.00072344,0.00072344,0.00072344
31,5347.67,1.14306,0.28094,1.17915,0.97892,0.97549,0.98951,0.80464,1.0176,0.21947,1.13342,0.0007208,0.0007208,0.0007208
32,5517.42,1.1386,0.28053,1.17769,0.97906,0.97564,0.98952,0.80559,1.01513,0.21914,1.13285,0.00071816,0.00071816,0.00071816
33,5686.54,1.13821,0.28069,1.17754,0.97994,0.97549,0.9891,0.80603,1.0137,0.21841,1.13251,0.00071552,0.00071552,0.00071552
34,5856.26,1.13098,0.27837,1.17506,0.98068,0.97564,0.98947,0.80588,1.01267,0.21821,1.13219,0.00071288,0.00071288,0.00071288
35,6024.4,1.12104,0.27651,1.17605,0.98081,0.9759,0.98978,0.80651,1.01155,0.2177,1.13184,0.00071024,0.00071024,0.00071024
36,6193.03,1.12173,0.27557,1.1741,0.98066,0.97652,0.98976,0.80705,1.01066,0.2173,1.13158,0.0007076,0.0007076,0.0007076
37,6362.26,1.13061,0.2779,1.17668,0.98036,0.97669,0.98984,0.80694,1.00899,0.21683,1.13118,0.00070496,0.00070496,0.00070496
38,6531.85,1.11542,0.27452,1.17115,0.97987,0.97671,0.98969,0.80698,1.00808,0.21669,1.13106,0.00070232,0.00070232,0.00070232
39,6702.56,1.1113,0.27394,1.17062,0.98007,0.97634,0.98955,0.80707,1.00747,0.21635,1.13097,0.00069968,0.00069968,0.00069968
40,6872.44,1.10129,0.27006,1.16831,0.97902,0.97722,0.98953,0.80786,1.00654,0.21594,1.13092,0.00069704,0.00069704,0.00069704
41,7042.15,1.10808,0.27434,1.17037,0.98051,0.97629,0.98975,0.80816,1.00499,0.21595,1.13057,0.0006944,0.0006944,0.0006944
42,7210.74,1.10068,0.27274,1.16915,0.98027,0.97634,0.9897,0.80879,1.00352,0.21568,1.13026,0.00069176,0.00069176,0.00069176
43,7381.05,1.10089,0.26893,1.16872,0.98056,0.97715,0.98993,0.80896,1.00288,0.21516,1.13011,0.00068912,0.00068912,0.00068912
44,7552.32,1.09821,0.27015,1.16766,0.98101,0.9769,0.98983,0.80983,1.00236,0.21492,1.13006,0.00068648,0.00068648,0.00068648
45,7720.61,1.0923,0.26829,1.16544,0.98054,0.97717,0.98987,0.80993,1.00163,0.2147,1.12991,0.00068384,0.00068384,0.00068384
46,7889.96,1.0909,0.26783,1.16638,0.98017,0.97748,0.98993,0.81047,1.00129,0.21444,1.12985,0.0006812,0.0006812,0.0006812
47,8058.08,1.08703,0.26626,1.16398,0.98093,0.97708,0.99003,0.81075,1.0002,0.21413,1.12957,0.00067856,0.00067856,0.00067856
48,8228.39,1.09007,0.26759,1.16675,0.98124,0.97722,0.99009,0.81104,0.99925,0.21385,1.12935,0.00067592,0.00067592,0.00067592
49,8400.03,1.07459,0.26453,1.16288,0.98055,0.97724,0.99002,0.81132,0.99852,0.21369,1.1292,0.00067328,0.00067328,0.00067328
50,8572.3,1.07809,0.26622,1.16351,0.98079,0.97728,0.99004,0.81102,0.99777,0.21348,1.12912,0.00067064,0.00067064,0.00067064
51,8744.87,1.06742,0.26374,1.15773,0.98177,0.97746,0.99016,0.81123,0.99694,0.21317,1.12897,0.000668,0.000668,0.000668
52,8917.38,1.07058,0.26292,1.16264,0.98193,0.97749,0.99022,0.81165,0.996,0.21296,1.12881,0.00066536,0.00066536,0.00066536
53,9090.44,1.07253,0.26606,1.16365,0.98194,0.97803,0.99058,0.81197,0.99514,0.21261,1.12868,0.00066272,0.00066272,0.00066272
54,9263.05,1.06503,0.26241,1.16121,0.98147,0.97773,0.99039,0.8122,0.99445,0.2123,1.12858,0.00066008,0.00066008,0.00066008
55,9435.79,1.06096,0.26115,1.16138,0.98126,0.97786,0.99046,0.81281,0.99337,0.21214,1.12842,0.00065744,0.00065744,0.00065744
56,9606.73,1.04999,0.25901,1.15539,0.98109,0.97781,0.99029,0.81307,0.99193,0.21194,1.12817,0.0006548,0.0006548,0.0006548
57,9778.09,1.05822,0.261,1.15733,0.98134,0.97799,0.99055,0.81358,0.99115,0.21177,1.12808,0.00065216,0.00065216,0.00065216
58,9950.31,1.0507,0.25834,1.15808,0.98179,0.97734,0.99031,0.81405,0.98997,0.21154,1.12786,0.00064952,0.00064952,0.00064952
59,10122.6,1.05576,0.25874,1.15796,0.98163,0.9785,0.99037,0.81414,0.98908,0.21111,1.12783,0.00064688,0.00064688,0.00064688
60,10295.4,1.04869,0.25764,1.15661,0.98112,0.9785,0.99043,0.81459,0.98833,0.21071,1.12772,0.00064424,0.00064424,0.00064424
61,10467.3,1.03983,0.25536,1.15183,0.9814,0.97791,0.99042,0.81477,0.98764,0.21049,1.12763,0.0006416,0.0006416,0.0006416
62,10639.5,1.0422,0.25478,1.15615,0.98166,0.97798,0.99056,0.81504,0.9873,0.21019,1.12748,0.00063896,0.00063896,0.00063896
63,10811.2,1.04139,0.25592,1.15448,0.98096,0.97871,0.9906,0.81507,0.98637,0.20995,1.12719,0.00063632,0.00063632,0.00063632
64,10984.5,1.03607,0.25458,1.15298,0.98142,0.97873,0.99056,0.81538,0.98528,0.20961,1.12698,0.00063368,0.00063368,0.00063368
65,11155.2,1.02687,0.25216,1.15274,0.98211,0.97887,0.99063,0.81569,0.98451,0.20923,1.12686,0.00063104,0.00063104,0.00063104
66,11326.7,1.0308,0.25328,1.15195,0.98124,0.9788,0.99056,0.81565,0.98364,0.20882,1.12673,0.0006284,0.0006284,0.0006284
67,11497.7,1.02409,0.25233,1.15114,0.98165,0.97858,0.99061,0.81588,0.98324,0.2087,1.12659,0.00062576,0.00062576,0.00062576
68,11669,1.02174,0.25166,1.1536,0.98236,0.97882,0.99064,0.81606,0.98235,0.20844,1.12644,0.00062312,0.00062312,0.00062312
69,11841.2,1.02153,0.25104,1.14897,0.98188,0.97796,0.99051,0.81566,0.98158,0.2082,1.12634,0.00062048,0.00062048,0.00062048
70,12012.5,1.01301,0.24954,1.14996,0.98092,0.97882,0.99045,0.81585,0.98099,0.20765,1.12624,0.00061784,0.00061784,0.00061784
71,12184.8,1.02319,0.25315,1.15228,0.98151,0.97883,0.99057,0.81665,0.98004,0.20744,1.12614,0.0006152,0.0006152,0.0006152
72,12355.8,1.01714,0.24973,1.15032,0.98191,0.97863,0.99067,0.81694,0.97955,0.20707,1.12621,0.00061256,0.00061256,0.00061256
73,12528.6,1.01135,0.24856,1.14889,0.98157,0.97816,0.99058,0.81732,0.97846,0.20689,1.12605,0.00060992,0.00060992,0.00060992
74,12701.1,1.00759,0.24774,1.14926,0.98196,0.9785,0.99071,0.81718,0.97794,0.20655,1.12606,0.00060728,0.00060728,0.00060728
75,12872.6,1.00891,0.2505,1.14853,0.98204,0.9784,0.99076,0.81749,0.97723,0.20638,1.12603,0.00060464,0.00060464,0.00060464
76,13044.2,0.99865,0.24641,1.14533,0.98152,0.97912,0.99077,0.81795,0.97644,0.20612,1.1259,0.000602,0.000602,0.000602
77,13216.6,0.9989,0.24451,1.14405,0.98152,0.97922,0.99079,0.81795,0.97579,0.20572,1.12574,0.00059936,0.00059936,0.00059936
78,13390.4,0.99882,0.24725,1.1472,0.98215,0.97936,0.99086,0.81874,0.97502,0.20535,1.12564,0.00059672,0.00059672,0.00059672
79,13563,0.99871,0.2473,1.14529,0.98211,0.97953,0.99093,0.8188,0.97408,0.20493,1.12531,0.00059408,0.00059408,0.00059408
80,13734.7,0.98833,0.24154,1.14406,0.98267,0.97891,0.99103,0.81924,0.97338,0.20457,1.12534,0.00059144,0.00059144,0.00059144
81,13907.1,0.98845,0.24325,1.14398,0.98281,0.97904,0.99111,0.81942,0.97289,0.20426,1.12517,0.0005888,0.0005888,0.0005888
82,14079.4,0.98791,0.24373,1.14472,0.98235,0.9791,0.99101,0.81935,0.97229,0.20409,1.12511,0.00058616,0.00058616,0.00058616
83,14250.8,0.97891,0.24247,1.14121,0.98321,0.97924,0.99131,0.81989,0.97169,0.20389,1.12502,0.00058352,0.00058352,0.00058352
84,14423.9,0.97949,0.24232,1.14174,0.98374,0.9788,0.99099,0.82014,0.97137,0.20352,1.1249,0.00058088,0.00058088,0.00058088
85,14597.7,0.9823,0.24259,1.14377,0.98425,0.97845,0.99102,0.82083,0.97048,0.20325,1.12476,0.00057824,0.00057824,0.00057824
86,14770.2,0.976,0.24057,1.13976,0.98484,0.97876,0.99113,0.82093,0.96959,0.203,1.12465,0.0005756,0.0005756,0.0005756
87,14943,0.97524,0.24131,1.14155,0.98417,0.97903,0.99107,0.82139,0.96898,0.20281,1.12466,0.00057296,0.00057296,0.00057296
88,15113.9,0.97655,0.2406,1.13984,0.9846,0.97908,0.9912,0.82126,0.96879,0.20248,1.12471,0.00057032,0.00057032,0.00057032
89,15285.2,0.96948,0.2389,1.13651,0.98513,0.97927,0.99118,0.82138,0.9681,0.20218,1.12441,0.00056768,0.00056768,0.00056768
90,15456.9,0.9668,0.23835,1.1398,0.98497,0.97906,0.99121,0.82152,0.96717,0.20185,1.12434,0.00056504,0.00056504,0.00056504
91,15627.6,0.96584,0.23778,1.14044,0.98496,0.97893,0.99124,0.82219,0.9667,0.20154,1.12436,0.0005624,0.0005624,0.0005624
92,15800.7,0.96176,0.23887,1.13765,0.98503,0.97942,0.99121,0.82244,0.96623,0.20124,1.12443,0.00055976,0.00055976,0.00055976
93,15974,0.96454,0.23709,1.13945,0.98478,0.97916,0.99102,0.82271,0.96565,0.20106,1.12423,0.00055712,0.00055712,0.00055712
94,16146.2,0.96245,0.23752,1.13803,0.985,0.97961,0.99104,0.82339,0.9651,0.20088,1.12428,0.00055448,0.00055448,0.00055448
95,16318.9,0.95917,0.23605,1.13729,0.98562,0.97931,0.99107,0.82384,0.96443,0.20068,1.12422,0.00055184,0.00055184,0.00055184
96,16491,0.94874,0.23527,1.13635,0.9856,0.97896,0.99082,0.82363,0.96342,0.20039,1.12417,0.0005492,0.0005492,0.0005492
97,16663.2,0.95303,0.23659,1.13706,0.98557,0.97901,0.99099,0.82463,0.96257,0.20001,1.12401,0.00054656,0.00054656,0.00054656
98,16834.8,0.95178,0.23451,1.13501,0.98581,0.97867,0.9909,0.82465,0.96208,0.1999,1.12414,0.00054392,0.00054392,0.00054392
99,17007.6,0.94842,0.23401,1.13392,0.98597,0.97816,0.9908,0.82458,0.96169,0.19985,1.12428,0.00054128,0.00054128,0.00054128
100,17179.9,0.94746,0.23393,1.13387,0.98558,0.97884,0.9909,0.82431,0.9616,0.19958,1.12444,0.00053864,0.00053864,0.00053864
101,17353.4,0.94319,0.23294,1.13418,0.98574,0.97884,0.9909,0.82427,0.96131,0.19978,1.12457,0.000536,0.000536,0.000536
102,17525.8,0.94496,0.2324,1.13525,0.98511,0.97869,0.99096,0.82394,0.96067,0.19978,1.12473,0.00053336,0.00053336,0.00053336
103,17699.1,0.93892,0.23127,1.13195,0.98499,0.97828,0.99087,0.82409,0.95986,0.19976,1.12468,0.00053072,0.00053072,0.00053072
104,17871.6,0.93696,0.22976,1.133,0.98569,0.97851,0.99096,0.82429,0.95936,0.19958,1.12468,0.00052808,0.00052808,0.00052808
105,18045,0.93376,0.23057,1.13112,0.98569,0.97819,0.99099,0.82426,0.9583,0.19976,1.12451,0.00052544,0.00052544,0.00052544
106,18216.9,0.93451,0.23125,1.13244,0.98519,0.97811,0.99094,0.82488,0.95689,0.19988,1.12439,0.0005228,0.0005228,0.0005228
107,18389.8,0.9321,0.2303,1.13108,0.98549,0.9781,0.99101,0.82455,0.95658,0.19983,1.12452,0.00052016,0.00052016,0.00052016
108,18572,0.92594,0.23079,1.13013,0.98527,0.9781,0.99099,0.82436,0.95572,0.19988,1.12452,0.00051752,0.00051752,0.00051752
109,18754,0.93046,0.22989,1.13324,0.98552,0.97885,0.99103,0.82436,0.95498,0.1998,1.12447,0.00051488,0.00051488,0.00051488
110,18931.3,0.92727,0.22797,1.12969,0.98517,0.9791,0.99104,0.82534,0.95487,0.19929,1.12446,0.00051224,0.00051224,0.00051224
111,19108.3,0.92114,0.22695,1.12848,0.98544,0.97893,0.99111,0.82572,0.95446,0.1992,1.12439,0.0005096,0.0005096,0.0005096
112,19286,0.91865,0.2281,1.12989,0.98492,0.9793,0.99114,0.8262,0.95407,0.19934,1.12438,0.00050696,0.00050696,0.00050696
113,19459.1,0.91304,0.22693,1.12639,0.98501,0.97916,0.99122,0.82661,0.95388,0.1992,1.12431,0.00050432,0.00050432,0.00050432
114,19632.1,0.91713,0.22773,1.12906,0.98555,0.97907,0.99126,0.82685,0.95352,0.19912,1.12426,0.00050168,0.00050168,0.00050168
115,19804.1,0.91015,0.22594,1.12657,0.98499,0.97907,0.99129,0.82751,0.95328,0.19868,1.1242,0.00049904,0.00049904,0.00049904
116,19977.1,0.90645,0.2242,1.12692,0.98552,0.97908,0.9913,0.82833,0.95254,0.19797,1.12403,0.0004964,0.0004964,0.0004964
117,20149.9,0.9118,0.2249,1.12731,0.98642,0.97876,0.99137,0.82858,0.95191,0.19779,1.12401,0.00049376,0.00049376,0.00049376
118,20321.8,0.90451,0.22447,1.12578,0.98664,0.97861,0.99156,0.82887,0.95132,0.19753,1.12386,0.00049112,0.00049112,0.00049112
119,20493.6,0.90763,0.22524,1.12673,0.98617,0.97873,0.99149,0.82911,0.95078,0.19717,1.12367,0.00048848,0.00048848,0.00048848
120,20665.4,0.90177,0.22439,1.12596,0.98594,0.97858,0.99148,0.82984,0.9505,0.19682,1.12362,0.00048584,0.00048584,0.00048584
121,20837.3,0.8997,0.2229,1.12409,0.98651,0.97897,0.99143,0.82974,0.95021,0.19637,1.1236,0.0004832,0.0004832,0.0004832
122,21009.5,0.90462,0.22486,1.12522,0.98642,0.97897,0.99144,0.83027,0.94973,0.19603,1.12354,0.00048056,0.00048056,0.00048056
123,21182.1,0.89945,0.22305,1.12455,0.9863,0.97888,0.99142,0.83042,0.94926,0.19578,1.12362,0.00047792,0.00047792,0.00047792
124,21355,0.9005,0.22461,1.12408,0.98678,0.97901,0.99144,0.83091,0.94874,0.19556,1.12357,0.00047528,0.00047528,0.00047528
125,21527.9,0.90104,0.22373,1.12634,0.98693,0.97894,0.9914,0.83096,0.9483,0.19497,1.12344,0.00047264,0.00047264,0.00047264
126,21700.3,0.89353,0.22086,1.12376,0.98663,0.97937,0.99142,0.83122,0.94779,0.19461,1.12339,0.00047,0.00047,0.00047
127,21872.8,0.88831,0.22105,1.12194,0.98682,0.97946,0.99145,0.83181,0.9474,0.19436,1.12335,0.00046736,0.00046736,0.00046736
128,22046.2,0.88996,0.22105,1.12239,0.98679,0.97933,0.99143,0.83157,0.9467,0.19417,1.12333,0.00046472,0.00046472,0.00046472
129,22218.1,0.88941,0.21992,1.12414,0.98687,0.9792,0.99151,0.83237,0.94631,0.1939,1.12314,0.00046208,0.00046208,0.00046208
130,22389.9,0.88761,0.21973,1.12302,0.98723,0.97899,0.99147,0.83258,0.94605,0.19378,1.12308,0.00045944,0.00045944,0.00045944
131,22561.7,0.87477,0.21763,1.11883,0.98729,0.97907,0.99154,0.83289,0.9454,0.19345,1.1229,0.0004568,0.0004568,0.0004568
132,22733.6,0.88192,0.22003,1.12192,0.98679,0.98015,0.99161,0.83323,0.94482,0.19317,1.12281,0.00045416,0.00045416,0.00045416
133,22906,0.88008,0.21791,1.12172,0.98666,0.9801,0.99149,0.83339,0.94432,0.19281,1.12268,0.00045152,0.00045152,0.00045152
134,23078.4,0.88144,0.21817,1.12111,0.98695,0.98026,0.99151,0.8338,0.94412,0.19268,1.12279,0.00044888,0.00044888,0.00044888
135,23248.6,0.87228,0.21648,1.11956,0.98685,0.97981,0.9915,0.83398,0.94342,0.19251,1.12259,0.00044624,0.00044624,0.00044624
136,23421,0.87439,0.21657,1.12094,0.98674,0.98013,0.99156,0.83416,0.94349,0.1922,1.12252,0.0004436,0.0004436,0.0004436
137,23593.7,0.87329,0.21771,1.11951,0.9867,0.98056,0.9916,0.83447,0.943,0.19197,1.12242,0.00044096,0.00044096,0.00044096
138,23763.4,0.86683,0.21517,1.11857,0.98654,0.98063,0.9917,0.83458,0.94267,0.19178,1.12224,0.00043832,0.00043832,0.00043832
139,23932.4,0.86768,0.21525,1.11847,0.98655,0.98005,0.99171,0.83479,0.94231,0.19155,1.12214,0.00043568,0.00043568,0.00043568
140,24102.2,0.86705,0.21399,1.11871,0.98623,0.9812,0.9918,0.83488,0.94234,0.19131,1.12202,0.00043304,0.00043304,0.00043304
141,24271.8,0.86882,0.21655,1.11968,0.98632,0.98143,0.99191,0.83503,0.94211,0.19109,1.12215,0.0004304,0.0004304,0.0004304
142,24441.1,0.86044,0.21417,1.11749,0.98598,0.98117,0.99201,0.83525,0.94151,0.19075,1.12199,0.00042776,0.00042776,0.00042776
143,24610.3,0.85606,0.2134,1.1169,0.9863,0.98105,0.99195,0.8352,0.94088,0.19038,1.1218,0.00042512,0.00042512,0.00042512
144,24780.7,0.85682,0.21272,1.11703,0.98579,0.98122,0.99203,0.83545,0.94013,0.1901,1.12163,0.00042248,0.00042248,0.00042248
145,24950,0.85962,0.21271,1.11779,0.98623,0.98165,0.99214,0.83529,0.93951,0.19002,1.12152,0.00041984,0.00041984,0.00041984
146,25117.9,0.85971,0.21332,1.11789,0.98639,0.98107,0.99233,0.83538,0.93837,0.18972,1.12127,0.0004172,0.0004172,0.0004172
147,25287,0.84938,0.21133,1.11538,0.98669,0.98118,0.99229,0.83574,0.93803,0.1894,1.12122,0.00041456,0.00041456,0.00041456
148,25456.5,0.85263,0.21143,1.11677,0.98676,0.98138,0.99233,0.8361,0.93765,0.18927,1.12117,0.00041192,0.00041192,0.00041192
149,25626.8,0.84986,0.21059,1.11621,0.9867,0.98149,0.99222,0.83636,0.93699,0.18937,1.12106,0.00040928,0.00040928,0.00040928
150,25796.5,0.84999,0.21125,1.11574,0.98744,0.98136,0.99222,0.83588,0.93679,0.18908,1.12115,0.00040664,0.00040664,0.00040664
151,25965.7,0.84854,0.21004,1.11428,0.98725,0.98223,0.99215,0.83604,0.93637,0.1888,1.12116,0.000404,0.000404,0.000404
152,26133.7,0.84435,0.21006,1.11337,0.98745,0.98201,0.99213,0.8362,0.93658,0.18883,1.12121,0.00040136,0.00040136,0.00040136
153,26302.9,0.84765,0.21054,1.11638,0.98764,0.98212,0.99236,0.83598,0.93609,0.1887,1.1211,0.00039872,0.00039872,0.00039872
154,26472.4,0.84104,0.20942,1.11509,0.98789,0.98225,0.99239,0.8364,0.93581,0.18858,1.12101,0.00039608,0.00039608,0.00039608
155,26640.8,0.84001,0.2091,1.11334,0.98822,0.98254,0.99249,0.83622,0.93578,0.18837,1.121,0.00039344,0.00039344,0.00039344
156,26810.6,0.84352,0.21104,1.11607,0.98753,0.9827,0.99245,0.83681,0.93528,0.18807,1.12107,0.0003908,0.0003908,0.0003908
157,26979.4,0.8351,0.20864,1.11302,0.98743,0.9827,0.99252,0.83696,0.93436,0.18786,1.1208,0.00038816,0.00038816,0.00038816
158,27148.8,0.83893,0.20874,1.11273,0.98734,0.98249,0.99247,0.83732,0.93366,0.18778,1.12075,0.00038552,0.00038552,0.00038552
159,27317.2,0.83365,0.20857,1.11131,0.98699,0.98262,0.99241,0.83707,0.9332,0.18765,1.1208,0.00038288,0.00038288,0.00038288
160,27487.8,0.8282,0.20637,1.11075,0.98688,0.98263,0.99241,0.83719,0.9331,0.18756,1.12078,0.00038024,0.00038024,0.00038024
161,27656.5,0.83431,0.20806,1.11284,0.98678,0.98249,0.99246,0.83745,0.93275,0.18734,1.12084,0.0003776,0.0003776,0.0003776
162,27827.3,0.82818,0.20849,1.11156,0.98648,0.98294,0.99247,0.83708,0.93203,0.18738,1.12076,0.00037496,0.00037496,0.00037496
163,27995.3,0.82535,0.20561,1.11008,0.98682,0.98303,0.99245,0.83751,0.93117,0.18735,1.12072,0.00037232,0.00037232,0.00037232
164,28166,0.82436,0.20581,1.1105,0.98702,0.98279,0.99246,0.83782,0.93066,0.18713,1.12072,0.00036968,0.00036968,0.00036968
165,28336.9,0.82019,0.20556,1.10868,0.98683,0.98281,0.9924,0.83798,0.9304,0.18705,1.12079,0.00036704,0.00036704,0.00036704
166,28506.4,0.8197,0.20431,1.10958,0.98669,0.9827,0.99236,0.83782,0.93029,0.18693,1.12086,0.0003644,0.0003644,0.0003644
167,28676.3,0.82325,0.20535,1.11115,0.98669,0.98268,0.99233,0.83799,0.93002,0.18655,1.12093,0.00036176,0.00036176,0.00036176
168,28845.7,0.82508,0.2052,1.11129,0.9869,0.98216,0.99228,0.83806,0.9294,0.18652,1.12099,0.00035912,0.00035912,0.00035912
169,29016.6,0.81956,0.20447,1.10949,0.9867,0.98214,0.99223,0.83809,0.92942,0.18621,1.12104,0.00035648,0.00035648,0.00035648
170,29187.1,0.81205,0.2038,1.10903,0.98679,0.98218,0.99222,0.83818,0.92969,0.18595,1.12113,0.00035384,0.00035384,0.00035384
171,29356.5,0.81273,0.20293,1.10847,0.98666,0.98266,0.99205,0.83854,0.92946,0.18581,1.12119,0.0003512,0.0003512,0.0003512
172,29525.4,0.81371,0.20247,1.10967,0.98678,0.98252,0.992,0.83865,0.92953,0.18576,1.12125,0.00034856,0.00034856,0.00034856
173,29693.1,0.81285,0.20396,1.1094,0.98606,0.98248,0.99194,0.8389,0.92931,0.18564,1.12135,0.00034592,0.00034592,0.00034592
174,29861.6,0.80485,0.20089,1.10726,0.9862,0.98276,0.99212,0.8389,0.92942,0.18552,1.12142,0.00034328,0.00034328,0.00034328
175,30031.4,0.80847,0.20227,1.10684,0.9871,0.98179,0.99202,0.83898,0.92928,0.18531,1.12137,0.00034064,0.00034064,0.00034064
176,30200.4,0.80882,0.20302,1.10709,0.98715,0.98192,0.992,0.83931,0.92929,0.18513,1.12142,0.000338,0.000338,0.000338
177,30369.4,0.8039,0.20168,1.1069,0.9867,0.98188,0.99205,0.8394,0.92895,0.18489,1.12139,0.00033536,0.00033536,0.00033536
178,30537.7,0.80158,0.19903,1.10646,0.98678,0.9822,0.99197,0.8395,0.92929,0.18499,1.12149,0.00033272,0.00033272,0.00033272
179,30706.4,0.80731,0.2021,1.10727,0.98648,0.98198,0.99185,0.83995,0.92854,0.18491,1.12141,0.00033008,0.00033008,0.00033008
180,30876.3,0.80176,0.20107,1.10554,0.98642,0.98167,0.99188,0.84013,0.92797,0.18466,1.12129,0.00032744,0.00032744,0.00032744
181,31045.6,0.80021,0.20003,1.10754,0.9861,0.98189,0.99192,0.84032,0.92829,0.18435,1.12149,0.0003248,0.0003248,0.0003248
182,31215.3,0.79783,0.20064,1.1048,0.98632,0.98209,0.99197,0.84014,0.92757,0.18438,1.12143,0.00032216,0.00032216,0.00032216
183,31386.2,0.79529,0.19963,1.10677,0.98617,0.98174,0.99201,0.84066,0.9273,0.18427,1.12137,0.00031952,0.00031952,0.00031952
184,31556.9,0.80373,0.20152,1.1052,0.98629,0.98182,0.99192,0.84061,0.92728,0.18425,1.1214,0.00031688,0.00031688,0.00031688
185,31727.8,0.79808,0.1998,1.10513,0.98677,0.98184,0.99204,0.84068,0.92696,0.18416,1.12131,0.00031424,0.00031424,0.00031424
186,31900.2,0.79308,0.19852,1.10364,0.98698,0.9814,0.99207,0.84079,0.92695,0.18415,1.12139,0.0003116,0.0003116,0.0003116
187,32072.4,0.78901,0.19692,1.10413,0.98672,0.98164,0.99202,0.8408,0.92664,0.18407,1.12138,0.00030896,0.00030896,0.00030896
188,32244.8,0.79535,0.19976,1.10586,0.98707,0.98107,0.99203,0.84081,0.92641,0.18387,1.12139,0.00030632,0.00030632,0.00030632
189,32417,0.78903,0.19762,1.10433,0.986,0.98174,0.99207,0.84134,0.92562,0.18379,1.12138,0.00030368,0.00030368,0.00030368
190,32588.1,0.79644,0.1993,1.10642,0.98703,0.98082,0.99207,0.84126,0.92475,0.18354,1.12124,0.00030104,0.00030104,0.00030104
191,32759.6,0.78626,0.19739,1.1032,0.98707,0.98039,0.99204,0.84129,0.92428,0.18344,1.12127,0.0002984,0.0002984,0.0002984
192,32929.8,0.78848,0.19806,1.10355,0.98739,0.98011,0.99198,0.84173,0.92355,0.18331,1.12129,0.00029576,0.00029576,0.00029576
193,33102.1,0.78148,0.19595,1.10229,0.98602,0.98182,0.99194,0.84205,0.92316,0.18337,1.12125,0.00029312,0.00029312,0.00029312
194,33273.7,0.78317,0.19633,1.10364,0.98661,0.98106,0.99199,0.84213,0.92307,0.1833,1.12125,0.00029048,0.00029048,0.00029048
195,33445.2,0.77459,0.19386,1.10042,0.98743,0.98063,0.99202,0.84248,0.92294,0.18339,1.12135,0.00028784,0.00028784,0.00028784
196,33615.9,0.7768,0.19463,1.10084,0.98686,0.98106,0.99207,0.84229,0.92287,0.18334,1.12129,0.0002852,0.0002852,0.0002852
197,33788,0.77722,0.19445,1.10247,0.98609,0.98085,0.992,0.84271,0.92221,0.18326,1.12122,0.00028256,0.00028256,0.00028256
198,33961.2,0.78063,0.19581,1.1024,0.98623,0.98112,0.99208,0.84234,0.92184,0.18315,1.1213,0.00027992,0.00027992,0.00027992
199,34132.3,0.7772,0.19543,1.10108,0.98665,0.98145,0.99213,0.84231,0.92164,0.18299,1.12132,0.00027728,0.00027728,0.00027728
200,34300.8,0.76762,0.193,1.09994,0.98657,0.98136,0.99216,0.84261,0.92076,0.18297,1.12109,0.00027464,0.00027464,0.00027464
201,34470.5,0.77141,0.19369,1.10171,0.98653,0.98184,0.99215,0.84294,0.92044,0.18303,1.12122,0.000272,0.000272,0.000272
202,34639.8,0.77093,0.194,1.10003,0.9862,0.98237,0.99215,0.84333,0.91988,0.18304,1.12113,0.00026936,0.00026936,0.00026936
203,34810.1,0.76828,0.19301,1.10167,0.98636,0.98204,0.99212,0.84339,0.91917,0.18285,1.12101,0.00026672,0.00026672,0.00026672
204,34980.7,0.76793,0.19418,1.10152,0.9859,0.98249,0.99215,0.8432,0.91901,0.18282,1.12114,0.00026408,0.00026408,0.00026408
205,35150.3,0.76875,0.1928,1.10097,0.98573,0.98272,0.99218,0.84349,0.91841,0.18291,1.12093,0.00026144,0.00026144,0.00026144
206,35320.3,0.76938,0.19433,1.10066,0.98584,0.98264,0.99209,0.84345,0.91818,0.1829,1.12111,0.0002588,0.0002588,0.0002588
207,35501.2,0.75889,0.19183,1.09841,0.98571,0.98264,0.99215,0.84355,0.91785,0.18296,1.12118,0.00025616,0.00025616,0.00025616
208,35673.2,0.76304,0.19287,1.09947,0.98539,0.98253,0.99202,0.84337,0.9175,0.18283,1.12105,0.00025352,0.00025352,0.00025352
209,35842.2,0.75849,0.19124,1.09941,0.98544,0.98231,0.99202,0.84385,0.91733,0.18297,1.12117,0.00025088,0.00025088,0.00025088
210,36011.1,0.75815,0.1913,1.0988,0.98571,0.98176,0.99185,0.84399,0.91702,0.18306,1.12109,0.00024824,0.00024824,0.00024824
211,36181.1,0.75475,0.18937,1.09763,0.98648,0.98123,0.99178,0.8442,0.91654,0.18297,1.12106,0.0002456,0.0002456,0.0002456
212,36350.4,0.75718,0.19086,1.09908,0.98627,0.98127,0.99195,0.84427,0.91624,0.18273,1.12108,0.00024296,0.00024296,0.00024296
213,36516.4,0.75223,0.19071,1.09754,0.98663,0.98129,0.99194,0.8443,0.91627,0.18262,1.12105,0.00024032,0.00024032,0.00024032
214,36685,0.75376,0.19059,1.09747,0.98685,0.98176,0.99205,0.84434,0.91596,0.18261,1.12104,0.00023768,0.00023768,0.00023768
215,36856.3,0.74744,0.18773,1.09769,0.98658,0.98249,0.99217,0.84464,0.91556,0.18268,1.12103,0.00023504,0.00023504,0.00023504
216,37026,0.74874,0.18832,1.09846,0.9863,0.98255,0.99209,0.84471,0.91551,0.18285,1.12106,0.0002324,0.0002324,0.0002324
217,37195.7,0.7468,0.18735,1.09613,0.98658,0.98254,0.99205,0.84463,0.91523,0.18276,1.12109,0.00022976,0.00022976,0.00022976
218,37364,0.74932,0.18999,1.09829,0.98701,0.98291,0.99209,0.8444,0.91535,0.18277,1.12109,0.00022712,0.00022712,0.00022712
219,37532.3,0.74679,0.18846,1.09576,0.9865,0.98281,0.99212,0.84458,0.91506,0.18273,1.12106,0.00022448,0.00022448,0.00022448
220,37700.6,0.74874,0.18964,1.09789,0.98639,0.9827,0.99206,0.84468,0.91488,0.1827,1.12105,0.00022184,0.00022184,0.00022184
221,37869.5,0.74563,0.18923,1.09691,0.98631,0.98228,0.99205,0.84464,0.91466,0.18264,1.12101,0.0002192,0.0002192,0.0002192
222,38038.6,0.74651,0.18892,1.09545,0.98716,0.98264,0.99211,0.84467,0.91466,0.18252,1.12111,0.00021656,0.00021656,0.00021656
223,38208.4,0.73973,0.18789,1.09427,0.98661,0.98272,0.99209,0.84472,0.91463,0.18239,1.12125,0.00021392,0.00021392,0.00021392
224,38377.2,0.74388,0.18809,1.09653,0.98685,0.98246,0.99217,0.84473,0.91434,0.18239,1.12116,0.00021128,0.00021128,0.00021128
225,38546.7,0.73563,0.18707,1.09527,0.98727,0.9825,0.99233,0.84481,0.91394,0.18241,1.12103,0.00020864,0.00020864,0.00020864
226,38715.2,0.741,0.1881,1.09821,0.98746,0.98206,0.99242,0.84453,0.91348,0.18226,1.12089,0.000206,0.000206,0.000206
227,38884.2,0.73567,0.18674,1.09577,0.9878,0.98173,0.99244,0.84487,0.91296,0.18226,1.12089,0.00020336,0.00020336,0.00020336
228,39053.9,0.7395,0.1877,1.09461,0.98759,0.98202,0.99238,0.84496,0.91311,0.18243,1.12098,0.00020072,0.00020072,0.00020072
229,39223.5,0.73956,0.18718,1.09589,0.98786,0.98155,0.99235,0.84485,0.91263,0.18248,1.12101,0.00019808,0.00019808,0.00019808
230,39391.5,0.734,0.18618,1.09647,0.98784,0.98138,0.99236,0.84522,0.91273,0.18246,1.12106,0.00019544,0.00019544,0.00019544
231,39560.6,0.73118,0.18706,1.09585,0.98791,0.98152,0.99236,0.84538,0.91259,0.18206,1.12106,0.0001928,0.0001928,0.0001928
232,39729.3,0.73652,0.1872,1.09584,0.98691,0.98197,0.99224,0.84536,0.91249,0.18226,1.12094,0.00019016,0.00019016,0.00019016
233,39897.6,0.73399,0.18665,1.09549,0.98726,0.98215,0.99235,0.84532,0.91199,0.18217,1.12092,0.00018752,0.00018752,0.00018752
234,40066.1,0.73175,0.18658,1.09468,0.98776,0.98184,0.99239,0.84511,0.91174,0.18212,1.12091,0.00018488,0.00018488,0.00018488
235,40234.3,0.72988,0.18553,1.09452,0.98806,0.98185,0.99249,0.84517,0.91123,0.1822,1.12087,0.00018224,0.00018224,0.00018224
236,40402.4,0.72729,0.18487,1.09467,0.98787,0.98182,0.99228,0.84492,0.91098,0.18228,1.1208,0.0001796,0.0001796,0.0001796
237,40571.3,0.72958,0.18538,1.09538,0.98765,0.98171,0.9923,0.84508,0.91081,0.18215,1.12074,0.00017696,0.00017696,0.00017696
238,40740.6,0.7298,0.18584,1.09459,0.98769,0.98186,0.99238,0.84523,0.91055,0.18234,1.12084,0.00017432,0.00017432,0.00017432
239,40910.5,0.72025,0.18313,1.09233,0.98729,0.98223,0.99234,0.84502,0.91042,0.18237,1.12082,0.00017168,0.00017168,0.00017168
240,41088.4,0.72393,0.18384,1.09353,0.98671,0.98173,0.99228,0.84562,0.91023,0.18248,1.12086,0.00016904,0.00016904,0.00016904
241,41263.7,0.7236,0.18539,1.09329,0.98681,0.98175,0.99229,0.84565,0.90998,0.18234,1.12089,0.0001664,0.0001664,0.0001664
242,41437.8,0.72249,0.18467,1.09319,0.98673,0.98208,0.99233,0.84559,0.91016,0.18231,1.12095,0.00016376,0.00016376,0.00016376
243,41610.9,0.7165,0.18275,1.0923,0.98764,0.98142,0.99237,0.84551,0.90988,0.18208,1.12101,0.00016112,0.00016112,0.00016112
244,41782.4,0.71519,0.18223,1.09144,0.98715,0.98244,0.99242,0.84555,0.90982,0.18206,1.12116,0.00015848,0.00015848,0.00015848
245,41952.6,0.71553,0.18309,1.09126,0.98715,0.98162,0.99239,0.84547,0.90987,0.18194,1.12119,0.00015584,0.00015584,0.00015584
246,42121.9,0.71472,0.18239,1.09001,0.98746,0.98122,0.99233,0.84573,0.90965,0.18159,1.12123,0.0001532,0.0001532,0.0001532
247,42292.6,0.71601,0.1831,1.09047,0.98764,0.98175,0.99237,0.84592,0.9093,0.18149,1.12123,0.00015056,0.00015056,0.00015056
248,42462.6,0.71228,0.18113,1.09072,0.98746,0.98199,0.99238,0.84613,0.90888,0.18164,1.12118,0.00014792,0.00014792,0.00014792
249,42630.9,0.71938,0.18227,1.09002,0.98736,0.98203,0.99244,0.84623,0.90886,0.1815,1.12128,0.00014528,0.00014528,0.00014528
250,42801,0.71597,0.18284,1.09343,0.98733,0.98274,0.99261,0.84658,0.90839,0.18156,1.12115,0.00014264,0.00014264,0.00014264
251,42969.9,0.70593,0.18037,1.08937,0.98761,0.98225,0.99257,0.84632,0.9082,0.18163,1.12124,0.00014,0.00014,0.00014
252,43139.1,0.70459,0.17963,1.08947,0.98801,0.98166,0.99261,0.84624,0.90828,0.18144,1.12116,0.00013736,0.00013736,0.00013736
253,43308,0.71677,0.18218,1.09174,0.98733,0.9827,0.99257,0.84649,0.90796,0.18138,1.1212,0.00013472,0.00013472,0.00013472
254,43476.8,0.70505,0.18089,1.09025,0.98699,0.9829,0.9925,0.8466,0.90777,0.18122,1.12114,0.00013208,0.00013208,0.00013208
255,43646.5,0.7087,0.17956,1.09113,0.9868,0.98266,0.99253,0.8469,0.90777,0.18122,1.12124,0.00012944,0.00012944,0.00012944
256,43814.2,0.69605,0.17788,1.08813,0.98736,0.98238,0.99247,0.8472,0.90758,0.18127,1.12129,0.0001268,0.0001268,0.0001268
257,43984.6,0.70869,0.18049,1.0901,0.98742,0.98233,0.9924,0.84683,0.90743,0.18125,1.12126,0.00012416,0.00012416,0.00012416
258,44153.2,0.69892,0.17885,1.08843,0.98712,0.98253,0.99236,0.84674,0.90752,0.18114,1.12128,0.00012152,0.00012152,0.00012152
259,44322.2,0.70419,0.17944,1.09057,0.98767,0.98258,0.99239,0.84711,0.90757,0.18113,1.12143,0.00011888,0.00011888,0.00011888
260,44491.5,0.70165,0.17951,1.09049,0.98795,0.98267,0.99242,0.84723,0.90709,0.18114,1.12144,0.00011624,0.00011624,0.00011624
261,44660.9,0.70526,0.18029,1.09042,0.98714,0.98268,0.99236,0.84723,0.90739,0.18098,1.12151,0.0001136,0.0001136,0.0001136
262,44829.3,0.70432,0.18033,1.08902,0.9866,0.98274,0.99227,0.84709,0.90706,0.18108,1.12147,0.00011096,0.00011096,0.00011096
263,44998.6,0.69806,0.1785,1.08909,0.98673,0.98283,0.99234,0.84732,0.90687,0.18093,1.12146,0.00010832,0.00010832,0.00010832
264,45166,0.69404,0.17619,1.08918,0.98706,0.98262,0.99232,0.84757,0.90641,0.18089,1.12139,0.00010568,0.00010568,0.00010568
265,45334.7,0.69412,0.17722,1.08707,0.98723,0.98269,0.99227,0.84713,0.90607,0.18116,1.1213,0.00010304,0.00010304,0.00010304
266,45503.9,0.69482,0.17765,1.08774,0.98699,0.98256,0.99222,0.84714,0.90656,0.18107,1.12147,0.0001004,0.0001004,0.0001004
267,45673.9,0.69532,0.17886,1.08968,0.98711,0.98215,0.99212,0.84706,0.90682,0.18101,1.12151,9.776e-05,9.776e-05,9.776e-05
268,45841.9,0.69042,0.17698,1.08714,0.98736,0.98195,0.99214,0.84655,0.90686,0.18109,1.12149,9.512e-05,9.512e-05,9.512e-05
269,46010.8,0.69235,0.17744,1.08862,0.98714,0.98178,0.99207,0.84644,0.90684,0.18118,1.12161,9.248e-05,9.248e-05,9.248e-05
270,46180.2,0.68903,0.17598,1.08747,0.98737,0.98185,0.99199,0.84648,0.90716,0.1812,1.12167,8.984e-05,8.984e-05,8.984e-05
271,46349.5,0.69159,0.17732,1.08875,0.98731,0.98243,0.99201,0.8469,0.90717,0.18129,1.1216,8.72e-05,8.72e-05,8.72e-05
272,46519.6,0.68395,0.17466,1.0855,0.98711,0.98226,0.99195,0.84665,0.90753,0.18121,1.12179,8.456e-05,8.456e-05,8.456e-05
273,46688.2,0.68837,0.17689,1.08704,0.98725,0.98214,0.99196,0.84645,0.90772,0.18123,1.12177,8.192e-05,8.192e-05,8.192e-05
274,46857.2,0.68363,0.17506,1.08581,0.98752,0.98238,0.99195,0.84666,0.90778,0.18134,1.12191,7.928e-05,7.928e-05,7.928e-05
275,47027,0.68228,0.17526,1.08619,0.98765,0.98219,0.99197,0.84671,0.9081,0.18102,1.12198,7.664e-05,7.664e-05,7.664e-05
276,47196,0.68602,0.1756,1.08765,0.98781,0.98228,0.99204,0.84668,0.90767,0.1812,1.12189,7.4e-05,7.4e-05,7.4e-05
277,47362.6,0.68525,0.17658,1.08639,0.98758,0.98224,0.99193,0.84653,0.90732,0.18126,1.12161,7.136e-05,7.136e-05,7.136e-05
278,47532.1,0.68651,0.17713,1.08797,0.98735,0.98226,0.99191,0.84625,0.90754,0.18126,1.12173,6.872e-05,6.872e-05,6.872e-05
279,47699.7,0.6788,0.17533,1.08564,0.98792,0.98223,0.99205,0.84629,0.90766,0.18128,1.12174,6.608e-05,6.608e-05,6.608e-05
280,47868.3,0.68291,0.1752,1.08661,0.98794,0.98195,0.99207,0.84615,0.90782,0.18117,1.12179,6.344e-05,6.344e-05,6.344e-05
281,48035.5,0.68001,0.17507,1.0868,0.98816,0.98211,0.99206,0.84655,0.9079,0.18122,1.12182,6.08e-05,6.08e-05,6.08e-05
282,48204.6,0.67629,0.17395,1.0863,0.98774,0.98216,0.992,0.84637,0.90775,0.18125,1.12181,5.816e-05,5.816e-05,5.816e-05
283,48372.4,0.67625,0.17342,1.08633,0.98821,0.98199,0.99202,0.84656,0.90744,0.18132,1.12182,5.552e-05,5.552e-05,5.552e-05
284,48541.4,0.67883,0.17408,1.08724,0.98808,0.98199,0.99203,0.84644,0.9073,0.18131,1.12183,5.288e-05,5.288e-05,5.288e-05
285,48710.8,0.67921,0.17543,1.08452,0.98851,0.98172,0.99204,0.84626,0.90698,0.18134,1.12178,5.024e-05,5.024e-05,5.024e-05
286,48879.6,0.67622,0.17436,1.08592,0.98795,0.98233,0.99205,0.84628,0.90657,0.18128,1.12179,4.76e-05,4.76e-05,4.76e-05
287,49049.1,0.67484,0.17401,1.08642,0.98841,0.98121,0.99195,0.84636,0.90665,0.18139,1.12185,4.496e-05,4.496e-05,4.496e-05
288,49217.3,0.67716,0.1745,1.08681,0.98831,0.98127,0.99204,0.84628,0.90678,0.18143,1.12192,4.232e-05,4.232e-05,4.232e-05
289,49386.7,0.6707,0.17245,1.08451,0.98864,0.98143,0.99205,0.84588,0.90726,0.18134,1.12202,3.968e-05,3.968e-05,3.968e-05
290,49556.2,0.67147,0.17258,1.08627,0.98868,0.98123,0.99203,0.84606,0.90762,0.18114,1.12206,3.704e-05,3.704e-05,3.704e-05
291,49736.5,0.50153,0.12353,1.04204,0.98856,0.98083,0.99202,0.84607,0.90786,0.18105,1.12209,3.44e-05,3.44e-05,3.44e-05
292,49900.2,0.4922,0.12195,1.04257,0.98857,0.98088,0.99202,0.84584,0.9082,0.18113,1.1222,3.176e-05,3.176e-05,3.176e-05
293,50065.5,0.49127,0.12181,1.04128,0.98853,0.98062,0.992,0.84616,0.90866,0.18116,1.12237,2.912e-05,2.912e-05,2.912e-05
294,50229.6,0.49018,0.12143,1.0421,0.98876,0.98057,0.99204,0.84661,0.90859,0.18116,1.12249,2.648e-05,2.648e-05,2.648e-05

